Learning The MMSE Channel Predictor

We present a neural network based predictor which is derived by starting from the linear minimum mean squared error (LMMSE) predictor and by further making two key assumptions. With these assumptions, we first derive a weighted sum of LMMSE predictors which is motivated by the structure of the optimal MMSE predictor. This predictor provides an initialization (weight matrices, biases and activation function) to a feed-forward neural network based predictor. With a properly learned neural network, we show that under the given channel model assumptions it is possible to easily outperform the LMMSE predictor based on the Jakes assumption of the underlying Doppler spectrum.

==> M16_N4_1Path_Snr0_Gridded.txt <==
velocity	mse
0	0.0587853808503878
10	0.0590045949125388
20	0.0602384972737015
30	0.0623768702235005
40	0.0647829964009028
50	0.0675464227869744
60	0.0712762845368324
70	0.0748084109660965
80	0.0796260232248457
90	0.0855835378693394
100	0.0891440110158744

==> M16_N4_1Path_Snr0_NNCirc.txt <==
velocity	mse
0	0.0323905397004288
10	0.0325697296557035
20	0.0336229537521469
30	0.0353841780220762
40	0.0380988591569382
50	0.0411342665838066
60	0.0451648244748491
70	0.0493339768472995
80	0.0545217816174671
90	0.0599435643992823
100	0.0654388291555746

==> M16_N4_1Path_Snr0_NNToep.txt <==
velocity	mse
0	0.0324134544643344
10	0.0325603037708836
20	0.0335937748443283
30	0.0354940254933484
40	0.0381739765182682
50	0.0411091332786043
60	0.0449573748848019
70	0.0487643968201679
80	0.0536524198484499
90	0.0586581531544264
100	0.0633826105059465


==> M16_N4_1Path_Snr0_StructuredCirc.txt <==
velocity	mse
0	0.0587853808503878
10	0.0589754856661484
20	0.0602786352213985
30	0.0623608747626231
40	0.0652529748114752
50	0.0679023611088907
60	0.0721416407571843
70	0.0768313654207077
80	0.0830260643559831
90	0.0884745745625040
100	0.0979013542165123


==> M16_N4_1Path_Snr0_StructuredToep.txt <==
velocity	mse
0	0.0587853808503878
10	0.0589866416713485
20	0.0602922375808744
30	0.0623339611790161
40	0.0647788628438746
50	0.0679798217195201
60	0.0712799327412559
70	0.0756022615717888
80	0.0796105421011703
90	0.0853019200450260
100	0.0892634819114775


==> M16_N4_1Path_Snr0_WienerGenie.txt <==
velocity	mse
0	0.0587853808503878
10	0.0586124013791248
20	0.0588162107739621
30	0.0587896155986889
40	0.0591330513979300
50	0.0588815317404568
60	0.0591342914091260
70	0.0586579241558784
80	0.0587784492472009
90	0.0591110837900854
100	0.0587467587421197


==> M16_N4_1Path_Snr0_WienerJakes.txt <==
velocity	mse
0	0.0587853808503878
10	0.0589738788954257
20	0.0602403220661656
30	0.0620085653930637
40	0.0647747524554425
50	0.0675980713069630
60	0.0715445020720262
70	0.0753135830664312
80	0.0803616080059525
90	0.0858957348819551
100	0.0909244946980373


==> M16_N4_1Path_Snr10_Gridded.txt <==
velocity	mse
0	0.00619058025548314
10	0.00664766006181355
20	0.00823671138263278
30	0.00969038584218360
40	0.0107528808728311
50	0.0136519017329656
60	0.0143464060846417
70	0.0155743865068233
80	0.0165249973491014
90	0.0175457504089831
100	0.0178796586873890



==> M16_N4_1Path_Snr10_NNCirc.txt <==
velocity	mse
0	0.00311780698110009
10	0.00351761739458773
20	0.00461336560227965
30	0.00635827217833387
40	0.00834617796605477
50	0.0107851358881820
60	0.0132236108060672
70	0.0157442330467198
80	0.0179705927430945
90	0.0202308352019686
100	0.0222022561475331


==> M16_N4_1Path_Snr10_NNToep.txt <==
velocity	mse
0	0.00311833956367858
10	0.00351863046501651
20	0.00457794236211131
30	0.00612134363670364
40	0.00770568537229619
50	0.00948573116726060
60	0.0110009493302980
70	0.0123172595499719
80	0.0132472299422166
90	0.0141410351681318
100	0.0146677498799041


==> M16_N4_1Path_Snr10_StructuredCirc.txt <==
velocity	mse
0	0.00619058025548314
10	0.00662926577510538
20	0.00794806747010086
30	0.00991295616788743
40	0.0124509417713525
50	0.0172832944926256
60	0.0203668044677378
70	0.0259627513993049
80	0.0316453737812596
90	0.0362335556378934
100	0.0440009003762806


==> M16_N4_1Path_Snr10_StructuredToep.txt <==
velocity	mse
0	0.00619058025548314
10	0.00659918869151066
20	0.00766615101787747
30	0.00916771559529364
40	0.0108648780207357
50	0.0136123427474159
60	0.0141055619582431
70	0.0154170928460899
80	0.0166670667200659
90	0.0172713567547408
100	0.0182396309883035


==> M16_N4_1Path_Snr10_WienerGenie.txt <==
velocity	mse
0	0.00619058025548313
10	0.00622333138606903
20	0.00622033293092114
30	0.00623379628222851
40	0.00620306884330509
50	0.00619604607281689
60	0.00621976753852715
70	0.00620442861321283
80	0.00622032770087549
90	0.00622117097750187
100	0.00621906765836159

==> M16_N4_1Path_Snr10_WienerJakes.txt <==
velocity	mse
0	0.00619058025548314
10	0.00659881830038717
20	0.00768373087403265
30	0.00933543582663080
40	0.0113707381941985
50	0.0137939757377445
60	0.0162260388264603
70	0.0186849877904435
80	0.0209239814695718
90	0.0230531199930011
100	0.0250619985017059


==> M16_N4_1Path_Snrmin10_Gridded.txt <==
velocity	mse
0	0.384204509662184
10	0.384445843740509
20	0.386529151081742
30	0.386272766986978
40	0.388926827771045
50	0.389088235882266
60	0.391853086429338
70	0.394373713214091
80	0.399985452905331
90	0.405190647922979
100	0.410113696549612


==> M16_N4_1Path_Snrmin10_NNCirc.txt <==
velocity	mse
0	0.336353532562480
10	0.336133880974857
20	0.341054363329669
30	0.338824337790164
40	0.342025638325534
50	0.342255736337067
60	0.344842972626557
70	0.350290194552712
80	0.354467619444252
90	0.361102782436843
100	0.367911342960886


==> M16_N4_1Path_Snrmin10_NNToep.txt <==
velocity	mse
0	0.336353532562480
10	0.336133880974857
20	0.341054363329669
30	0.338824337790164
40	0.342025638325534
50	0.342255736337067
60	0.344842972626557
70	0.350290194552712
80	0.354467619444252
90	0.361102782436843
100	0.367911342960886


==> M16_N4_1Path_Snrmin10_StructuredCirc.txt <==
velocity	mse
0	0.384204509662184
10	0.384496847474167
20	0.386532446425407
30	0.387173846656821
40	0.388958647911963
50	0.390889521989519
60	0.392606418121015
70	0.394939419532341
80	0.399973619301943
90	0.404416878170448
100	0.411517209260913


==> M16_N4_1Path_Snrmin10_StructuredToep.txt <==
velocity	mse
0	0.384204509662184
10	0.384401787936595
20	0.386535259965811
30	0.386296488559547
40	0.388991223156373
50	0.389323725935110
60	0.392227734567264
70	0.394571264585396
80	0.400587520356929
90	0.404505551288227
100	0.411017096920677


==> M16_N4_1Path_Snrmin10_WienerGenie.txt <==
velocity	mse
0	0.384204509662184
10	0.384164863556626
20	0.385594903681014
30	0.383926978239964
40	0.385008097700075
50	0.382596270070379
60	0.382876300768444
70	0.382113848969589
80	0.384024961178071
90	0.384402033745427
100	0.385364913415337


==> M16_N4_1Path_Snrmin10_WienerJakes.txt <==
velocity	mse
0	0.384204509662184
10	0.384404155573973
20	0.386523974150682
30	0.386264439119742
40	0.388895402748377
50	0.388932918596364
60	0.391826177809884
70	0.394275862651230
80	0.399750928496419
90	0.404273934480530
100	0.409900293939336


==> M16_N4_2Paths_Snr0_Gridded.txt <==
velocity	mse
0	0.0588151016931778
10	0.0592172893506151
20	0.0602914069604516
30	0.0620760626304821
40	0.0651051356155365
50	0.0681711607473489
60	0.0711274970135312
70	0.0753554695352472
80	0.0806724569706630
90	0.0858515165177252
100	0.0916870793896380


==> M16_N4_2Paths_Snr0_NNCirc.txt <==
velocity	mse
0	0.0548946893073229
10	0.0547478136020069
20	0.0556814914885492
30	0.0573968317067689
40	0.0602702352056469
50	0.0636135476947073
60	0.0666532083049943
70	0.0710056543795017
80	0.0759106281739550
90	0.0812925673798803
100	0.0862823411660990


==> M16_N4_2Paths_Snr0_NNToep.txt <==
velocity	mse
0	0.0542639603838120
10	0.0546354036472866
20	0.0554760816673542
30	0.0572166920748356
40	0.0602452345633361
50	0.0637473438935022
60	0.0665460946615184
70	0.0711951871146033
80	0.0759313402702773
90	0.0812842045466398
100	0.0864548835917585


==> M16_N4_2Paths_Snr0_StructuredCirc.txt <==
velocity	mse
0	0.0588151016931778
10	0.0592166082043345
20	0.0603093890727451
30	0.0622107912657013
40	0.0651480570873218
50	0.0680336700583819
60	0.0717536362578729
70	0.0755360554748003
80	0.0806134724917875
90	0.0884803028205419
100	0.0918647801952469


==> M16_N4_2Paths_Snr0_StructuredToep.txt <==
velocity	mse
0	0.0588151016931778
10	0.0592225299323164
20	0.0603502683042275
30	0.0620842478566243
40	0.0645556177807757
50	0.0680269262488254
60	0.0711696556964178
70	0.0756260950565922
80	0.0804037529204692
90	0.0855847744233725
100	0.0911333155586713


==> M16_N4_2Paths_Snr0_WienerGenie.txt <==
velocity	mse
0	0.0588151016931778
10	0.0590515836040942
20	0.0595828453694433
30	0.0604724716121351
40	0.0617550873661653
50	0.0633811244594777
60	0.0649602673731093
70	0.0668717152162822
80	0.0694316515511530
90	0.0721746169161534
100	0.0747401779094947


==> M16_N4_2Paths_Snr0_WienerJakes.txt <==
velocity	mse
0	0.0588151016931778
10	0.0592161079846433
20	0.0602875778344727
30	0.0620501892190823
40	0.0645562759087974
50	0.0677927176967390
60	0.0711439399390334
70	0.0753400793512668
80	0.0803448542198431
90	0.0856577211589550
100	0.0907177513322252


==> M16_N4_3Paths_Snr0_Gridded.txt <==
velocity	mse
0	0.0588389696550821
10	0.0590869015101249
20	0.0603671365037912
30	0.0621536519063279
40	0.0645275391721921
50	0.0672509196992496
60	0.0713018917113633
70	0.0753654714058046
80	0.0809191894973960
90	0.0857004434319073
100	0.0918333779602667


==> M16_N4_3Paths_Snr0_NNCirc.txt <==
velocity	mse
0	0.0585413993175989
10	0.0586771312699010
20	0.0596807958220980
30	0.0612266117860664
40	0.0638701925057715
50	0.0667269266564542
60	0.0708178067225873
70	0.0748103818103283
80	0.0799411636595150
90	0.0847375678684556
100	0.0905147022324962


==> M16_N4_3Paths_Snr0_NNToep.txt <==
velocity	mse
0	0.0586986879281504
10	0.0586297724985131
20	0.0596668884297271
30	0.0612021643161610
40	0.0639057488567594
50	0.0667515038642772
60	0.0708507244338905
70	0.0750233935869262
80	0.0799988172910802
90	0.0847558018725719
100	0.0906148645394946


==> M16_N4_3Paths_Snr0_StructuredCirc.txt <==
velocity	mse
0	0.0588389696550821
10	0.0590829956760567
20	0.0603752694000390
30	0.0619464024735358
40	0.0649449361561091
50	0.0679721285306602
60	0.0713338768101874
70	0.0765691664254173
80	0.0805436104194796
90	0.0858249521375638
100	0.0916599272534650


==> M16_N4_3Paths_Snr0_StructuredToep.txt <==
velocity	mse
0	0.0588389696550821
10	0.0590751300746427
20	0.0603644399150881
30	0.0619370611097458
40	0.0645711108357614
50	0.0672482586549704
60	0.0715839554332517
70	0.0753654525412818
80	0.0807419304845583
90	0.0852805117483139
100	0.0912953590973749


==> M16_N4_3Paths_Snr0_WienerGenie.txt <==
velocity	mse
0	0.0588389696550821
10	0.0589605188116450
20	0.0598965753278133
30	0.0608471855867593
40	0.0626680715017935
50	0.0643642141233484
60	0.0670844114192426
70	0.0698909647996971
80	0.0734052364552119
90	0.0763233917457282
100	0.0804425145470610


==> M16_N4_3Paths_Snr0_WienerJakes.txt <==
velocity	mse
0	0.0588389696550821
10	0.0590710614607955
20	0.0603619915204888
30	0.0619048555420211
40	0.0645290807463994
50	0.0672435112324485
60	0.0712554887189785
70	0.0753736423092354
80	0.0804834544087229
90	0.0852167089584657
100	0.0911576202641677

